New Methods for Computer Tomography Based Ion Thruster Diagnostics and Simulation

Non-destructive X-ray imaging of thruster parts and assemblies down to the scale of several micrometers is a key technology for electric propulsion research and engineering. It allows for thorough product assurance, rapid state acquisition and implementation of more detailed simulation models to understand the physics of device wear and erosion. Being able to inspect parts as 3D density maps allows insight into inner structures hidden from observation. Generating these density maps and also constructing three dimensional mesh objects for further processing depends on the achievable quality of the reconstruction, which is the inverse of Radon's transformation connecting a stack of projections taken from different angles to the original object's structure. Reconstruction is currently flawed by strong mathematical artifacts induced by the many aligned parts and stark density contrasts commonly found in electric propulsion thrusters.

==> main.yaml <==
---
references:
- id: 2020SciPy-NMeth
  author:
    - family: Virtanen
      given: Pauli
    - family: Gommers
      given: Ralf
    - family: Oliphant
      given: Travis E.
    - family: Haberland
      given: Matt
    - family: Reddy
      given: Tyler
    - family: Cournapeau
      given: David
    - family: Burovski
      given: Evgeni
    - family: Peterson
      given: Pearu
    - family: Weckesser
      given: Warren
    - family: Bright
      given: Jonathan
    - family: Walt
      given: Stéfan J.
      non-dropping-particle: van der
    - family: Brett
      given: Matthew
    - family: Wilson
      given: Joshua
    - family: Millman
      given: K. Jarrod
    - family: Mayorov
      given: Nikolay
    - family: Nelson
      given: Andrew R. J.
    - family: Jones
      given: Eric
    - family: Kern
      given: Robert
    - family: Larson
      given: Eric
    - family: Carey
      given: C J
    - family: Polat
      given: İlhan
    - family: Feng
      given: Yu
    - family: Moore
      given: Eric W.
    - family: VanderPlas
      given: Jake
    - family: Laxalde
      given: Denis
    - family: Perktold
      given: Josef
    - family: Cimrman
      given: Robert
    - family: Henriksen
      given: Ian
    - family: Quintero
      given: E. A.
    - family: Harris
      given: Charles R.
    - family: Archibald
      given: Anne M.
    - family: Ribeiro
      given: Antônio H.
    - family: Pedregosa
      given: Fabian
    - family: Mulbregt
      given: Paul
      non-dropping-particle: van
    - literal: SciPy 1.0 Contributors
  citation-key: 2020SciPy-NMeth
  container-title: Nature Methods
  DOI: 10.1038/s41592-019-0686-2
  issued:
    - year: 2020
  page: 261–272
  title: 'SciPy 1.0: Fundamental algorithms for scientific computing in python'
  type: article-journal
  volume: '17'

- id: aarleFastFlexibleXray2016
  abstract: >-
    Object reconstruction from a series of projection images, such as in
    computed tomography (CT), is a popular tool in many different application
    fields. Existing commercial software typically provides sufficiently
    accurate and convenient-to-use reconstruction tools to the end-user.
    However, in applications where a non-standard acquisition protocol is used,
    or where advanced reconstruction methods are required, the standard software
    tools often are incapable of computing accurate reconstruction images. This
    article introduces the ASTRA Toolbox. Aimed at researchers across multiple
    tomographic application fields, the ASTRA Toolbox provides a highly
    efficient and highly flexible open source set of tools for tomographic
    projection and reconstruction. The main features of the ASTRA Toolbox are
    discussed and several use cases are presented.
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Aarle
      given: Wim
      dropping-particle: van
    - family: Palenstijn
      given: Willem Jan
    - family: Cant
      given: Jeroen
    - family: Janssens
      given: Eline
    - family: Bleichrodt
      given: Folkert
    - family: Dabravolski
      given: Andrei
    - family: Beenhouwer
      given: Jan De
    - family: Batenburg
      given: K. Joost
    - family: Sijbers
      given: Jan
  citation-key: aarleFastFlexibleXray2016
  container-title: Optics Express
  container-title-short: Opt. Express, OE
  DOI: 10.1364/OE.24.025129
  ISSN: 1094-4087
  issue: '22'
  issued:
    - year: 2016
      month: 10
      day: 31
  language: EN
  license: © 2016 Optical Society of America
  page: 25129-25147
  publisher: Optica Publishing Group
  source: opg.optica.org
  title: Fast and flexible X-ray tomography using the ASTRA toolbox
  type: article-journal
  URL: https://opg.optica.org/oe/abstract.cfm?uri=oe-24-22-25129
  volume: '24'

- id: andersenSimultaneousAlgebraicReconstruction1984
  abstract: >-
    In this paper we have discussed what appears to be a superior implementation
    of the Algebraic Reconstruction Technique (ART). The method is based on 1)
    simultaneous application of the error correction terms as computed by ART
    for all rays in a given projection; 2) longitudinal weighting of the
    correction terms back-distributed along the rays; and 3) using bilinear
    elements for discrete approximation to the ray integrals of a continuous
    image. Since this implementation generates a good reconstruction in only one
    iteration, it also appears to have a computational advantage over the more
    traditional implementation of ART. Potential applications of this
    implementation include image reconstruction in conjunction with ray tracing
    for ultrasound and microwave tomography in which the curved nature of the
    rays leads to a non-uniform ray density across the image.
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Andersen
      given: A. H.
    - family: Kak
      given: A. C.
  citation-key: andersenSimultaneousAlgebraicReconstruction1984
  container-title: Ultrasonic Imaging
  container-title-short: Ultrasonic Imaging
  DOI: 10.1016/0161-7346(84)90008-7
  ISSN: 0161-7346
  issue: '1'
  issued:
    - year: 1984
      month: 1
      day: 1
  page: 81-94
  source: ScienceDirect
  title: >-
    Simultaneous Algebraic Reconstruction Technique (SART): A superior
    implementation of the ART algorithm
  title-short: Simultaneous Algebraic Reconstruction Technique (SART)
  type: article-journal
  URL: https://www.sciencedirect.com/science/article/pii/0161734684900087
  volume: '6'

- id: bayerlIterativeMetalArtifact2023
  abstract: >-
    RATIONALE AND OBJECTIVES: The purpose of this study was to evaluate the
    diagnostic utility of iterative metal artifact reduction (iMAR) in computed
    tomography (CT)-imaging of oral and oropharyngeal cancers when obscured by
    dental hardware artifacts and to determine the most appropriate iMAR
    settings for this purpose.

    MATERIALS AND METHODS: The study retrospectively enrolled 27 patients (8
    female, 19 male; mean age 64±12.7years) with histologically confirmed oral
    or oropharyngeal cancer obscured by dental artifacts in contrast-enhanced
    CT. Raw CT data were reconstructed with ascending iMAR strengths (levels
    1/2/3/4/5) and one reconstruction without iMAR (level 0). For subjective
    analysis, two blinded radiologists rated tumor visualization and artifact
    severity on a five-point Likert scale. For objective analysis,
    signal-to-noise ratio (SNR), contrast-to-noise ratio (CNR), and artifact
    index (AI) were determined.

    RESULTS: iMAR reconstructions improved the subjective image quality of tumor
    edge and contrast, and the objective parameters of tumor SNR and CNR,
    reaching their optimum at iMAR levels 4 and 5 (P<.001). AI decreased with
    iMAR reconstructions reaching its minimum at iMAR level 5 (P<.001). Tumor
    detection rates increased 2.4-fold with iMAR 5, 2.1-fold with iMAR 4, and
    1.9-fold with iMAR 3 compared to reconstructions without iMAR. Disadvantages
    such as algorithm-induced artifacts increased significantly with higher iMAR
    strengths (P<.05), reaching a maximum with iMAR 5.

    CONCLUSION: iMAR significantly improves CT imaging of oral and oropharyngeal
    cancers, as confirmed by both subjective and objective measures, with best
    results at highest iMAR strengths.
  author:
    - family: Bayerl
      given: Nadine
    - family: May
      given: Matthias Stefan
    - family: Wuest
      given: Wolfgang
    - family: Roth
      given: Jan-Peter
    - family: Kramer
      given: Manuel
    - family: Hofmann
      given: Christian
    - family: Schmidt
      given: Bernhard
    - family: Uder
      given: Michael
    - family: Ellmann
      given: Stephan
  citation-key: bayerlIterativeMetalArtifact2023
  container-title: Academic Radiology
  container-title-short: Acad Radiol
  DOI: 10.1016/j.acra.2023.04.007
  ISSN: 1878-4046
  issue: '12'
  issued:
    - year: 2023
      month: 12
  language: eng
  page: 2962-2972
  PMID: '37179206'
  source: PubMed
  title: >-
    Iterative Metal Artifact Reduction in Head and Neck CT Facilitates Tumor
    Visualization of Oral and Oropharyngeal Cancer Obscured by Artifacts From
    Dental Hardware
  type: article-journal
  volume: '30'

- id: beisterIterativeReconstructionMethods2012
  abstract: >-
    Iterative reconstruction (IR) methods have recently re-emerged in
    transmission x-ray computed tomography (CT). They were successfully used in
    the early years of CT, but given up when the amount of measured data
    increased because of the higher computational demands of IR compared to
    analytical methods. The availability of large computational capacities in
    normal workstations and the ongoing efforts towards lower doses in CT have
    changed the situation; IR has become a hot topic for all major vendors of
    clinical CT systems in the past 5 years. This review strives to provide
    information on IR methods and aims at interested physicists and physicians
    already active in the field of CT. We give an overview on the terminology
    used and an introduction to the most important algorithmic concepts
    including references for further reading. As a practical example, details on
    a model-based iterative reconstruction algorithm implemented on a modern
    graphics adapter (GPU) are presented, followed by application examples for
    several dedicated CT scanners in order to demonstrate the performance and
    potential of iterative reconstruction methods. Finally, some general
    thoughts regarding the advantages and disadvantages of IR methods as well as
    open points for research in this field are discussed.
  accessed:
    - year: 2022
      month: 6
      day: 15
  author:
    - family: Beister
      given: Marcel
    - family: Kolditz
      given: Daniel
    - family: Kalender
      given: Willi A.
  citation-key: beisterIterativeReconstructionMethods2012
  container-title: Physica Medica
  DOI: 10/gh22w7
  ISSN: 1120-1797
  issue: '2'
  issued:
    - year: 2012
      month: 4
      day: 1
  language: en
  page: 94-108
  source: ScienceDirect
  title: Iterative reconstruction methods in X-ray CT
  type: article-journal
  URL: https://www.sciencedirect.com/science/article/pii/S112017971200004X
  volume: '28'

- id: bushongRadiologicScienceTechnologists2004
  author:
    - family: Bushong
      given: Stewart C.
  call-number: R895 .B86 2004
  citation-key: bushongRadiologicScienceTechnologists2004
  edition: 8th ed
  event-place: St. Louis, Mo
  ISBN: 978-0-323-02555-3
  issued:
    - year: 2004
  note: 'OCLC: ocm55734564'
  number-of-pages: '638'
  publisher: Elsevier Mosby
  publisher-place: St. Louis, Mo
  source: Library of Congress ISBN
  title: 'Radiologic science for technologists: physics, biology, and protection'
  title-short: Radiologic science for technologists
  type: book

- id: busiMetalArtifactReduction2022
  abstract: >-
    Spectral X-ray computed tomography (SCT) is an emerging method for
    non-destructive imaging of the inner structure of materials. Compared with
    the conventional X-ray CT, this technique provides spectral photon energy
    resolution in a finite number of energy channels, adding a new dimension to
    the reconstructed volumes and images. While this mitigates energy-dependent
    distortions such as beam hardening, metal artifacts due to photon starvation
    effects are still present, especially for low-energy channels where the
    attenuation coefficients are higher. We present a correction method for
    metal artifact reduction in SCT that is based on spectral deep learning. The
    correction efficiently reduces streaking artifacts in all the energy
    channels measured. We show that the additional information in the energy
    domain provides relevance for restoring the quality of low-energy
    reconstruction affected by metal artifacts. The correction method is
    parameter free and only takes around 15 ms per energy channel, satisfying
    near-real time requirement of industrial scanners.
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Busi
      given: Matteo
    - family: Kehl
      given: Christian
    - family: Frisvad
      given: Jeppe R.
    - family: Olsen
      given: Ulrik L.
  citation-key: busiMetalArtifactReduction2022
  container-title: Journal of Imaging
  container-title-short: J Imaging
  DOI: 10.3390/jimaging8030077
  ISSN: 2313-433X
  issue: '3'
  issued:
    - year: 2022
      month: 3
      day: 17
  page: '77'
  PMCID: PMC8951646
  PMID: '35324632'
  source: PubMed Central
  title: Metal Artifact Reduction in Spectral X-ray CT Using Spectral Deep Learning
  type: article-journal
  URL: https://www.ncbi.nlm.nih.gov/pmc/articles/PMC8951646/
  volume: '8'

- id: censorBlockIterativeAlgorithmsDiagonally2002
  abstract: >-
    We propose and study a block-iterative projection method for solving linear
    equations and/or inequalities. The method allows diagonal componentwise
    relaxation in conjunction with orthogonal projections onto the individual
    hyperplanes of the system, and is thus called diagonally relaxed orthogonal
    projections (DROP). Diagonal relaxation has proven useful in accelerating
    the initial convergence of simultaneous and block-iterative projection
    algorithms, but until now it was available only in conjunction with
    generalized oblique projections in which there is a special relation between
    the weighting and the oblique projections. DROP has been used by
    practitioners, and in this paper a contribution to its convergence theory is
    provided. The mathematical analysis is complemented by some experiments in
    image reconstruction from projections which illustrate the performance of
    DROP.
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Censor
      given: Yair
    - family: Elfving
      given: Tommy
  citation-key: censorBlockIterativeAlgorithmsDiagonally2002
  container-title: SIAM Journal on Matrix Analysis and Applications
  container-title-short: SIAM J. Matrix Anal. Appl.
  DOI: 10.1137/S089547980138705X
  ISSN: 0895-4798
  issue: '1'
  issued:
    - year: 2002
      month: 1
  page: 40-58
  publisher: Society for Industrial and Applied Mathematics
  source: epubs.siam.org (Atypon)
  title: >-
    Block-Iterative Algorithms with Diagonally Scaled Oblique Projections for
    the Linear Feasibility Problem
  type: article-journal
  URL: https://epubs.siam.org/doi/10.1137/S089547980138705X
  volume: '24'

- id: changMetalArtifactReduction2012
  abstract: >-
    We suggest an algorithm for metal artifact reduction (MAR) for both single
    energy and dual energy CT scans. The algorithm is based on a prevailing
    approach in CT metal artifact reduction. Measurements with a metal object
    are considered corrupted and completely unusable. The measurements are
    replaced by forward reprojection from a prior image. In this work we
    consider application to single energy and dual energy data. Both single
    energy and dual energy methods share a common MAR technique. Our method is
    applied to various metal implants and patients, and good metal artifact
    reduction is observed.
  accessed:
    - year: 2024
      month: 6
      day: 6
  author:
    - family: Chang
      given: Yu-Bing
    - family: Xu
      given: Dan
    - family: Zamyatin
      given: Alexander A.
  citation-key: changMetalArtifactReduction2012
  container-title: >-
    2012 IEEE Nuclear Science Symposium and Medical Imaging Conference Record
    (NSS/MIC)
  DOI: 10.1109/NSSMIC.2012.6551781
  event-place: Anaheim, CA, USA
  event-title: >-
    2012 IEEE Nuclear Science Symposium and Medical Imaging Conference (2012
    NSS/MIC)
  ISBN: 978-1-4673-2030-6 978-1-4673-2028-3 978-1-4673-2029-0
  issued:
    - year: 2012
      month: 10
  language: en
  page: 3426-3429
  publisher: IEEE
  publisher-place: Anaheim, CA, USA
  source: DOI.org (Crossref)
  title: >-
    Metal artifact reduction algorithm for single energy and dual energy CT
    scans
  type: paper-conference
  URL: http://ieeexplore.ieee.org/document/6551781/

- id: domonkosAssessmentSpectroscopicRealtime2000
  author:
    - family: Domonkos
      given: Matthew T.
    - family: Stevens
      given: Richard E.
  citation-key: domonkosAssessmentSpectroscopicRealtime2000
  DOI: 10/gnj4fd
  event-title: 36th AIAA/ASME/SAE/ASEE JOINT PROPULSION CONFRENCE AND EXHIBIT
  issued:
    - year: 2000
  language: en-EN
  publisher: American Institute of Aeronautics & Astronautics
  title: >-
    Assessment of spectroscopic, real-time ion thruster grid erosion-rate
    measurement
  type: paper-conference

- id: egawaHallThrusterErosions2019
  author:
    - family: Egawa
      given: Yusuke
    - family: Yamamoto
      given: Naoji
    - family: Takesue
      given: Ippei
    - family: Ikeda
      given: Ryo
    - family: Yamaguchi
      given: Atsushi
    - family: Morita
      given: Taichi
    - family: Huang
      given: Yan
  citation-key: egawaHallThrusterErosions2019
  container-title: Proceedings IEPC 2019
  event-title: 36th International Electric Propulsion Conference 2019
  issued:
    - year: 2019
  language: en-EN
  publisher: Kyushu University Kasuga, Fukuoka
  title: >-
    Hall Thruster Erosions Measurement by Time-Resolved Cavity-Ring Down
    Spectroscopy
  type: paper-conference

- id: elbakriStatisticalImageReconstruction2002
  abstract: >-
    This paper describes a statistical image reconstruction method for X-ray
    computed tomography (CT) that is based on a physical model that accounts for
    the polyenergetic X-ray source spectrum and the measurement nonlinearities
    caused by energy-dependent attenuation. We assume that the object consists
    of a given number of nonoverlapping materials, such as soft tissue and bone.
    The attenuation coefficient of each voxel is the product of its unknown
    density and a known energy-dependent mass attenuation coefficient. We
    formulate a penalized-likelihood function for this polyenergetic model and
    develop an ordered-subsets iterative algorithm for estimating the unknown
    densities in each voxel. The algorithm monotonically decreases the cost
    function at each iteration when one subset is used. Applying this method to
    simulated X-ray CT measurements of objects containing both bone and soft
    tissue yields images with significantly reduced beam hardening artifacts.
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Elbakri
      given: I.A.
    - family: Fessler
      given: J.A.
  citation-key: elbakriStatisticalImageReconstruction2002
  container-title: IEEE Transactions on Medical Imaging
  DOI: 10.1109/42.993128
  ISSN: 1558-254X
  issue: '2'
  issued:
    - year: 2002
      month: 2
  page: 89-99
  source: IEEE Xplore
  title: Statistical image reconstruction for polyenergetic X-ray computed tomography
  type: article-journal
  URL: https://ieeexplore.ieee.org/document/993128
  volume: '21'

- id: esa400012491218NL2018
  citation-key: esa400012491218NL2018
  editor:
    - family: ESA
      given: ''
  issued:
    - year: 2018
  title: >-
    4000124912/18/NL/KML -- Improvement Of The Lifetime Of Electric Propulsion
    Thrusters Using Different Propellant By Reducing Sputtering Effects On
    Materials
  type: document

- id: feldkampPracticalConebeamAlgorithm1984
  abstract: >-
    A convolution-backprojection formula is deduced for direct reconstruction of
    a three-dimensional density function from a set of two-dimensional
    projections. The formula is approximate but has useful properties, including
    errors that are relatively small in many practical instances and a form that
    leads to convenient computation. It reduces to the standard fan-beam formula
    in the plane that is perpendicular to the axis of rotation and contains the
    point source. The algorithm is applied to a mathematical phantom as an
    example of its performance.
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Feldkamp
      given: L. A.
    - family: Davis
      given: L. C.
    - family: Kress
      given: J. W.
  citation-key: feldkampPracticalConebeamAlgorithm1984
  container-title: JOSA A
  container-title-short: J. Opt. Soc. Am. A, JOSAA
  DOI: 10.1364/JOSAA.1.000612
  ISSN: 1520-8532
  issue: '6'
  issued:
    - year: 1984
      month: 6
      day: 1
  language: EN
  license: © 1984 Optical Society of America
  page: 612-619
  publisher: Optica Publishing Group
  source: opg.optica.org
  title: Practical cone-beam algorithm
  type: article-journal
  URL: https://opg.optica.org/josaa/abstract.cfm?uri=josaa-1-6-612
  volume: '1'

- id: ghafarzadehComputedTomographyArtifact2023
  abstract: >-
    Utilizing accurate, nondestructive testing methods to improve quality
    control and reduce manufacturing errors has gained prominence in light of
    industry development in various fields. Industrial computed tomography (CT)
    scanning carries considerable weight among all conventional methods because
    of their unique features, such as providing a three-dimensional specimen
    model. Due to the prevalence of metals with high linear attenuation
    coefficients in industrial applications, beam hardening and scatter
    artifacts are two of the most prevalent artifacts in any reconstructed
    volume. Other notable artifacts include those with a nonideal focal spot and
    conical beam radiation. These artifacts may manifest as a distortion of gray
    value peaks, systematic discrepancies, blurring-like cupping, and streaking
    in reconstructed images, degrading volume reconstruction quality. In this
    paper, the effect of these artifacts is illustrated and mitigated by
    adopting our proposed method, a combination of conventional and contemporary
    techniques, including the use of a pretrained convolutional neural network
    (CNN). Five tests are replicated in different geometric parameters to
    perform a geometric configuration analysis, indicating how effective the
    proposed approach is at encountering different geometric situations. The
    results demonstrate that the proposed method has substantially achieved its
    goal of improving the accuracy of dimensional metrology performed on our
    phantom.
  accessed:
    - year: 2024
      month: 9
      day: 13
  author:
    - family: Ghafarzadeh
      given: Mahdi
    - family: Kejani
      given: Mohammad Tavakoli
    - family: Karimi
      given: Mehdi
    - family: Asadi
      given: Amirreza
  citation-key: ghafarzadehComputedTomographyArtifact2023
  container-title: >-
    Journal of Nondestructive Evaluation, Diagnostics and Prognostics of
    Engineering Systems
  container-title-short: >-
    Journal of Nondestructive Evaluation, Diagnostics and Prognostics of
    Engineering Systems
  DOI: 10.1115/1.4063805
  ISSN: 2572-3901
  issue: '011001'
  issued:
    - year: 2023
      month: 10
      day: 31
  source: Silverchair
  title: >-
    Computed Tomography Artifact Reduction Employing a Convolutional Neural
    Network Within the Context of Dimensional Metrology
  type: article-journal
  URL: https://doi.org/10.1115/1.4063805
  volume: '7'

- id: gursoyTomoPyFrameworkAnalysis2014
  abstract: >-
    Analysis of tomographic datasets at synchrotron light sources (including
    X-ray transmission tomography, X-ray fluorescence microscopy and X-ray
    diffraction tomography) is becoming progressively more challenging due to
    the increasing data acquisition rates that new technologies in X-ray sources
    and detectors enable. The next generation of synchrotron facilities that are
    currently under design or construction throughout the world will provide
    diffraction-limited X-ray sources and are expected to boost the current data
    rates by several orders of magnitude, stressing the need for the development
    and integration of efficient analysis tools. Here an attempt to provide a
    collaborative framework for the analysis of synchrotron tomographic data
    that has the potential to unify the effort of different facilities and
    beamlines performing similar tasks is described in detail. The proposed
    Python-based framework is open-source, platform- and
    data-format-independent, has multiprocessing capability and supports
    procedural programming that many researchers prefer. This collaborative
    platform could affect all major synchrotron facilities where new effort is
    now dedicated to developing new tools that can be deployed at the facility
    for real-time processing, as well as distributed to users for off-site data
    processing.
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Gürsoy
      given: D.
    - family: De Carlo
      given: F.
    - family: Xiao
      given: X.
    - family: Jacobsen
      given: C.
  citation-key: gursoyTomoPyFrameworkAnalysis2014
  container-title: Journal of Synchrotron Radiation
  container-title-short: J Synchrotron Rad
  DOI: 10.1107/S1600577514013939
  ISSN: 1600-5775
  issue: '5'
  issued:
    - year: 2014
      month: 9
      day: 1
  language: en
  page: 1188-1193
  publisher: International Union of Crystallography
  source: journals.iucr.org
  title: 'TomoPy: a framework for the analysis of synchrotron tomographic data'
  title-short: TomoPy
  type: article-journal
  URL: //journals.iucr.org/paper?pp5049
  volume: '21'

- id: hermanFundamentalsComputerizedTomography2009
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Herman
      given: Gabor T.
  citation-key: hermanFundamentalsComputerizedTomography2009
  collection-editor:
    - family: Singh
      given: Sameer
  collection-title: Advances in Pattern Recognition
  DOI: 10.1007/978-1-84628-723-7
  event-place: London
  ISBN: 978-1-85233-617-2 978-1-84628-723-7
  issued:
    - year: 2009
  license: http://www.springer.com/tdm
  publisher: Springer
  publisher-place: London
  source: DOI.org (Crossref)
  title: Fundamentals of Computerized Tomography
  type: book
  URL: http://link.springer.com/10.1007/978-1-84628-723-7

- id: iepc-2022-260
  author:
    - family: Krenzer
      given: Jörn
    - family: Reichenbach
      given: Felix
    - family: Schein
      given: Jochen
  call-number: IEPC-2022-260
  citation-key: iepc-2022-260
  DOI: 10.48550/arXiv.2412.03426
  event-place: Cambridge, USA
  event-title: International Electric Propulsion Conference 2022
  issued:
    - year: 2022
      month: 6
      day: 28
  language: en-EN
  publisher-place: Cambridge, USA
  title: 'IEPC-2022-260: CT-imaging in Electrostatic Thruster Ion-Optics'
  title-short: IEPC-2022-260
  type: paper-conference
  URL: >-
    https://www.jotform.com/uploads/electricrocket/220994246997171/5313140906899465215/IEPC-2022-260.pdf
  volume: IEPC-2022

- id: jouinExperimentalDeterminationSputtering1999
  author:
    - family: Jouin
      given: I.
    - family: Perrin
      given: V.
    - family: Borie
      given: D.
    - family: Huchet
      given: V.
    - family: Khartov
      given: S.
    - family: Nadiradze
      given: A.
    - family: Shkarban
      given: I.
    - family: Semenov
      given: A.
    - family: Chirov
      given: A.
  citation-key: jouinExperimentalDeterminationSputtering1999
  container-title: Proceedings IEPC 1999
  issued:
    - year: 1999
  language: en-EN
  publisher: Alcatel Space Industries
  title: >-
    Experimental determination of sputtering coefficients ISP software:numerical
    calculation of material erosion
  type: paper-conference

- id: kalenderReductionCTArtifacts1987
  abstract: >-
    A technique to reduce metallic implant artifacts on computed tomography
    scans is presented. The implant boundaries are determined semiautomatically;
    the missing projection data are replaced by linear interpolation. The
    complete procedure requires 1-2 minutes per scan. Images with greatly
    improved quality were obtained in the presence of surgical clips and pelvic
    implants; success is limited in highly structured regions, such as the
    facial skull.
  author:
    - family: Kalender
      given: W. A.
    - family: Hebel
      given: R.
    - family: Ebersberger
      given: J.
  citation-key: kalenderReductionCTArtifacts1987
  container-title: Radiology
  container-title-short: Radiology
  DOI: 10.1148/radiology.164.2.3602406
  ISSN: 0033-8419
  issue: '2'
  issued:
    - year: 1987
      month: 8
  language: eng
  page: 576-577
  PMID: '3602406'
  source: PubMed
  title: Reduction of CT artifacts caused by metallic implants
  type: article-journal
  volume: '164'

- id: ketchaSinogramImageDomain2021
  abstract: >-
    Purpose: Cone-beam computed tomography (CBCT) is commonly used in the
    operating room to evaluate the placement of surgical implants in relation to
    critical anatomical structures. A particularly problematic setting, however,
    is the imaging of metallic implants, where strong artifacts can obscure
    visualization of both the implant and surrounding anatomy. Such artifacts
    are compounded when combined with low-dose imaging techniques such as
    sparse-view acquisition. Approach: This work presents a dual convolutional
    neural network approach, one operating in the sinogram domain and one in the
    reconstructed image domain, that is specifically designed for the physics
    and setting of intraoperative CBCT to address the sources of beam hardening
    and sparse view sampling that contribute to metal artifacts. The networks
    were trained with images from cadaver scans with simulated metal hardware.
    Results: The trained networks were tested on images of cadavers with
    surgically implanted metal hardware, and performance was compared with a
    method operating in the image domain alone. While both methods removed most
    image artifacts, superior performance was observed for the
    dual-convolutional neural network (CNN) approach in which beam-hardening and
    view sampling effects were addressed in both the sinogram and image domain.
    Conclusion: The work demonstrates an innovative approach for eliminating
    metal and sparsity artifacts in CBCT using a dual-CNN framework which does
    not require a metal segmentation.
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Ketcha
      given: Michael D.
    - family: Marrama
      given: Michael
    - family: Souza
      given: Andre
    - family: Uneri
      given: Ali
    - family: Wu
      given: Pengwei
    - family: Zhang
      given: Xiaoxuan
    - family: Helm
      given: Patrick A.
    - family: Siewerdsen
      given: Jeffrey H.
  citation-key: ketchaSinogramImageDomain2021
  container-title: Journal of Medical Imaging
  container-title-short: JMI
  DOI: 10.1117/1.JMI.8.5.052103
  ISSN: 2329-4302, 2329-4310
  issue: '5'
  issued:
    - year: 2021
      month: 3
  page: '052103'
  publisher: SPIE
  source: www.spiedigitallibrary.org
  title: >-
    Sinogram + image domain neural network approach for metal artifact reduction
    in low-dose cone-beam computed tomography
  type: article-journal
  URL: >-
    https://www.spiedigitallibrary.org/journals/journal-of-medical-imaging/volume-8/issue-5/052103/Sinogram--image-domain-neural-network-approach-for-metal-artifact/10.1117/1.JMI.8.5.052103.full
  volume: '8'

- id: langeEMReconstructionAlgorithms1984
  abstract: >-
    Two proposed likelihood models for emission and transmission image
    reconstruction accurately incorporate the Poisson nature of photon counting
    noise and a number of other relevant physical features. As in most algebraic
    schemes, the region to be reconstructed is divided into small pixels. For
    each pixel a concentration or attenuation coefficient must be estimated. In
    the maximum likelihood approach these parameters are estimated by maximizing
    the likelihood (probability of the observations). EM algorithms are
    iterative techniques for finding maximum likelihood estimates. In this paper
    we discuss the general principles behind all EM algorithms and derive in
    detail the specific algorithms for emission and transmission tomography. The
    virtues of the EM algorithms include (a) accurate incorporation of a good
    physical model, (b) automatic inclusion of non-negativity constraints on all
    parameters, (c) an excellent measure of the quality of a reconstruction, and
    (d) global convergence to a single vector of parameter estimates. We discuss
    the specification of necessary physical features such as source and detector
    geometries. Actual reconstructions are deferred to a later time.
  author:
    - family: Lange
      given: K.
    - family: Carson
      given: R.
  citation-key: langeEMReconstructionAlgorithms1984
  container-title: Journal of Computer Assisted Tomography
  container-title-short: J Comput Assist Tomogr
  ISSN: 0363-8715
  issue: '2'
  issued:
    - year: 1984
      month: 4
  language: eng
  page: 306-316
  PMID: '6608535'
  source: PubMed
  title: EM reconstruction algorithms for emission and transmission tomography
  type: article-journal
  volume: '8'

- id: mahnkenNewAlgorithmMetal2003
  abstract: >-
    RATIONALE AND OBJECTIVES: To evaluate a newly developed algorithm for metal
    artifact reduction (MAR) in Computed Tomography (CT).

    METHODS: A projection interpolation algorithm for MAR with threshold-based
    metal segmentation was developed. First, the algorithm was tested with a
    simulated hip phantom. On demand, the presence of metallic inserts was
    simulated, representing total hip endoprostheses. Second, CT data of 20
    patient with total hip endoprosthesis were reconstructed with and without
    application of the MAR algorithm. Image quality was independently assessed
    by 2 experienced radiologists using a qualitative score. The results of the
    in vitro study were evaluated with the Student's t test. Results of the in
    vivo study were analyzed using a repeated-measure analysis of variance.

    RESULTS: Applying the MAR algorithm the phantom study showed no significant
    difference between images with and without simulated metal contributions.
    The patient study revealed improved image quality using the MAR algorithm.
    Results were statistically significant for fat (P=0.0097), vessels
    (P=0.0091), and bone (P=0.0005). Improvement of the image quality for muscle
    was not statistically significant (P=0.0287).

    CONCLUSIONS: A new algorithm for metal artifact reduction was successfully
    introduced into clinical routine. The algorithm led to a robust reduction of
    metal artifacts. The MAR algorithm may serve for an improvement in image
    quality in patients with metallic implants.
  author:
    - family: Mahnken
      given: Andreas H.
    - family: Raupach
      given: Rainer
    - family: Wildberger
      given: Joachim E.
    - family: Jung
      given: Bettina
    - family: Heussen
      given: Nicole
    - family: Flohr
      given: Thomas G.
    - family: Günther
      given: Rolf W.
    - family: Schaller
      given: Stefan
  citation-key: mahnkenNewAlgorithmMetal2003
  container-title: Investigative Radiology
  container-title-short: Invest Radiol
  DOI: 10.1097/01.rli.0000086495.96457.54
  ISSN: 0020-9996
  issue: '12'
  issued:
    - year: 2003
      month: 12
  language: eng
  page: 769-775
  PMID: '14627894'
  source: PubMed
  title: >-
    A new algorithm for metal artifact reduction in computed tomography: in
    vitro and in vivo evaluation after total hip replacement
  title-short: A new algorithm for metal artifact reduction in computed tomography
  type: article-journal
  volume: '38'

- id: mccolloughDualMultiEnergyCT2015
  abstract: >-
    In x-ray computed tomography (CT), materials having different elemental
    compositions can be represented by identical pixel values on a CT image (ie,
    CT numbers), depending on the mass density of the material. Thus, the
    differentiation and classification of different tissue types and contrast
    agents can be extremely challenging. In dual-energy CT, an additional
    attenuation measurement is obtained with a second x-ray spectrum (ie, a
    second “energy”), allowing the differentiation of multiple materials.
    Alternatively, this allows quantification of the mass density of two or
    three materials in a mixture with known elemental composition. Recent
    advances in the use of energy-resolving, photon-counting detectors for CT
    imaging suggest the ability to acquire data in multiple energy bins, which
    is expected to further improve the signal-to-noise ratio for
    material-specific imaging. In this review, the underlying motivation and
    physical principles of dual- or multi-energy CT are reviewed and each of the
    current technical approaches is described. In addition, current and evolving
    clinical applications are introduced. ¶ © RSNA, 2015
  accessed:
    - year: 2022
      month: 6
      day: 15
  author:
    - family: McCollough
      given: Cynthia H.
    - family: Leng
      given: Shuai
    - family: Yu
      given: Lifeng
    - family: Fletcher
      given: Joel G.
  citation-key: mccolloughDualMultiEnergyCT2015
  container-title: Radiology
  DOI: 10/gg8pb6
  ISSN: 0033-8419
  issue: '3'
  issued:
    - year: 2015
      month: 9
  page: 637-653
  source: pubs.rsna.org (Atypon)
  title: >-
    Dual- and Multi-Energy CT: Principles, Technical Approaches, and Clinical
    Applications
  title-short: Dual- and Multi-Energy CT
  type: article-journal
  URL: https://pubs.rsna.org/doi/10.1148/radiol.2015142631
  volume: '276'

- id: misuriDevelopmentTelemicroscopyDiagnostic2009
  author:
    - family: Misuri
      given: Tommaso
    - family: Milani
      given: Andrea
    - family: Andrenucci
      given: Mariano
  citation-key: misuriDevelopmentTelemicroscopyDiagnostic2009
  container-title: Proceedings IEPC 2009
  event-title: 31st International Electric Propulsion Conference 2019”
  issued:
    - year: 2009
  language: en-EN
  publisher: Alta Spa, Ospedaletto
  title: >-
    Development of a Telemicroscopy Diagnostic Apparatus and Erosion Modelling
    in Hall Effect Thrusters
  type: paper-conference

- id: polkSituTimeResolvedAccelerator1997
  author:
    - family: Polk
      given: J. E.
    - family: Anderson
      given: J. R.
    - family: Rawlin
      given: V. K.
    - family: Patterson
      given: M. J.
    - family: Sovey
      given: J.
  call-number: IEPC-97-047
  citation-key: polkSituTimeResolvedAccelerator1997
  container-title: 25. IEPC 1997
  event-place: Cleveland
  event-title: International Electric Propulsion Conference
  issued:
    - year: 1997
  language: en-EN
  publisher-place: Cleveland
  title: >-
    In Situ, Time-Resolved Accelerator Grid Erosion Measurments in NSTAR 8000
    Hour Ion Engine Wear Test
  title-short: IEPC-97-047
  type: paper-conference

- id: sarrailhSynergicErosionCeramic2017
  author:
    - family: Sarrailh
      given: P
    - family: Belhaj
      given: M
    - family: Inguimbert
      given: V
    - family: Boniface
      given: C
  citation-key: sarrailhSynergicErosionCeramic2017
  container-title: Proceedings IEPC 2017
  event-title: 35th International Electric Propulsion Conference 2017
  issued:
    - year: 2017
  language: en-EN
  publisher: ONERA – The French Aerospace Lab, Toulouse
  title: >-
    Synergic erosion of ceramic by electron and ion simultaneous irradiation of
    the Hall thruster channel walls
  type: paper-conference

- id: shenPatientspecificReconstructionVolumetric2019
  abstract: >-
    Tomographic imaging using penetrating waves generates cross-sectional views
    of the internal anatomy of a living subject. For artefact-free volumetric
    imaging, projection views from a large number of angular positions are
    required. Here we show that a deep-learning model trained to map projection
    radiographs of a patient to the corresponding 3D anatomy can subsequently
    generate volumetric tomographic X-ray images of the patient from a single
    projection view. We demonstrate the feasibility of the approach with
    upper-abdomen, lung, and head-and-neck computed tomography scans from three
    patients. Volumetric reconstruction via deep learning could be useful in
    image-guided interventional procedures such as radiation therapy and needle
    biopsy, and might help simplify the hardware of tomographic imaging systems.
  accessed:
    - year: 2024
      month: 9
      day: 9
  author:
    - family: Shen
      given: Liyue
    - family: Zhao
      given: Wei
    - family: Xing
      given: Lei
  citation-key: shenPatientspecificReconstructionVolumetric2019
  container-title: Nature Biomedical Engineering
  container-title-short: Nat Biomed Eng
  DOI: 10.1038/s41551-019-0466-4
  ISSN: 2157-846X
  issue: '11'
  issued:
    - year: 2019
      month: 11
  language: en
  license: 2019 The Author(s), under exclusive licence to Springer Nature Limited
  page: 880-888
  publisher: Nature Publishing Group
  source: www.nature.com
  title: >-
    Patient-specific reconstruction of volumetric computed tomography images
    from a single projection view via deep learning
  type: article-journal
  URL: https://www.nature.com/articles/s41551-019-0466-4
  volume: '3'

- id: soleimaniIntroductionBriefOverview2015
  abstract: >-
    This paper presents a brief overview of some basic iterative algorithms, and
    more sophisticated methods are presented in the research papers in this
    issue. A range of algebraic iterative algorithms are covered here including
    ART, SART and OS-SART. A major limitation of the traditional iterative
    methods is their computational time. The Krylov subspace based methods such
    as the conjugate gradients (CG) algorithm and its variants can be used to
    solve linear systems of equations arising from large-scale CT with possible
    implementation using modern high-performance computing tools. The overall
    aim of this theme issue is to stimulate international efforts to develop the
    next generation of X-ray computed tomography (CT) image reconstruction
    software.
  accessed:
    - year: 2024
      month: 2
      day: 7
  author:
    - family: Soleimani
      given: M.
    - family: Pengpen
      given: T.
  citation-key: soleimaniIntroductionBriefOverview2015
  container-title: >-
    Philosophical transactions. Series A, Mathematical, physical, and
    engineering sciences
  container-title-short: Philos Trans A Math Phys Eng Sci
  DOI: 10.1098/rsta.2014.0399
  ISSN: 1364-503X
  issue: '2043'
  issued:
    - year: 2015
      month: 6
      day: 13
  page: '20140399'
  PMCID: PMC4424490
  PMID: '25939624'
  source: PubMed Central
  title: >-
    Introduction: a brief overview of iterative algorithms in X-ray computed
    tomography
  title-short: Introduction
  type: article-journal
  URL: https://www.ncbi.nlm.nih.gov/pmc/articles/PMC4424490/
  volume: '373'

- id: subhasIterativeMetalArtifact2014
  abstract: "OBJECTIVE: Iterative metal artifact reduction (IMAR) is a sinogram inpainting technique that incorporates high-frequency data from standard weighted filtered back projection (WFBP) reconstructions to reduce metal artifact on computed tomography (CT). This study was designed to compare the image quality of IMAR and WFBP in total shoulder arthroplasties (TSA); determine the optimal amount of WFBP high-frequency data needed for IMAR; and compare image quality of the standard 3D technique with that of a faster 2D technique.\nMATERIALS AND METHODS: Eight patients with nine TSA underwent CT with standardized parameters: 140 kVp, 300 mAs, 0.6\_mm collimation and slice thickness, and B30 kernel. WFBP, three 3D IMAR algorithms with different amounts of WFBP high-frequency data (IMARlo, lowest; IMARmod, moderate; IMARhi, highest), and one 2D IMAR algorithm were reconstructed. Differences in attenuation near hardware and away from hardware were measured and compared using repeated measures ANOVA. Five readers independently graded image quality; scores were compared using Friedman's test.\nRESULTS: Attenuation differences were smaller with all 3D IMAR techniques than with WFBP (p < 0.0063). With increasing high-frequency data, the attenuation difference increased slightly (differences not statistically significant). All readers ranked IMARmod and IMARhi more favorably than WFBP (p < 0.05), with IMARmod ranked highest for most structures. The attenuation difference was slightly higher with 2D than with 3D IMAR, with no significant reader preference for 3D over 2D.\nCONCLUSIONS: IMAR significantly decreases metal artifact compared to WFBP both objectively and subjectively in TSA. The incorporation of a moderate amount of WFBP high-frequency data and use of a 2D reconstruction technique optimize image quality and allow for relatively short reconstruction times."
  author:
    - family: Subhas
      given: Naveen
    - family: Primak
      given: Andrew N.
    - family: Obuchowski
      given: Nancy A.
    - family: Gupta
      given: Amit
    - family: Polster
      given: Joshua M.
    - family: Krauss
      given: Andreas
    - family: Iannotti
      given: Joseph P.
  citation-key: subhasIterativeMetalArtifact2014
  container-title: Skeletal Radiology
  container-title-short: Skeletal Radiol
  DOI: 10.1007/s00256-014-1987-2
  ISSN: 1432-2161
  issue: '12'
  issued:
    - year: 2014
      month: 12
  language: eng
  page: 1729-1735
  PMID: '25172218'
  source: PubMed
  title: 'Iterative metal artifact reduction: evaluation and optimization of technique'
  title-short: Iterative metal artifact reduction
  type: article-journal
  volume: '43'

- id: svmbir-2024
  author:
    - family: Team
      given: SVMBIR Development
  citation-key: svmbir-2024
  issued:
    - year: 2024
  title: Super-Voxel Model Based Iterative Reconstruction (SVMBIR)
  type: document
  URL: https://github.com/cabouman/svmbir

- id: vanaarleASTRAToolboxPlatform2015
  abstract: >-
    We present the ASTRA Toolbox as an open platform for 3D image reconstruction
    in tomography. Most of the software tools that are currently used in
    electron tomography offer limited flexibility with respect to the
    geometrical parameters of the acquisition model and the algorithms used for
    reconstruction. The ASTRA Toolbox provides an extensive set of fast and
    flexible building blocks that can be used to develop advanced reconstruction
    algorithms, effectively removing these limitations. We demonstrate this
    flexibility, the resulting reconstruction quality, and the computational
    efficiency of this toolbox by a series of experiments, based on experimental
    dual-axis tilt series.
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Aarle
      given: Wim
      non-dropping-particle: van
    - family: Palenstijn
      given: Willem Jan
    - family: De Beenhouwer
      given: Jan
    - family: Altantzis
      given: Thomas
    - family: Bals
      given: Sara
    - family: Batenburg
      given: K. Joost
    - family: Sijbers
      given: Jan
  citation-key: vanaarleASTRAToolboxPlatform2015
  container-title: Ultramicroscopy
  container-title-short: Ultramicroscopy
  DOI: 10.1016/j.ultramic.2015.05.002
  ISSN: 0304-3991
  issued:
    - year: 2015
      month: 10
      day: 1
  page: 35-47
  source: ScienceDirect
  title: >-
    The ASTRA Toolbox: A platform for advanced algorithm development in electron
    tomography
  title-short: The ASTRA Toolbox
  type: article-journal
  URL: https://www.sciencedirect.com/science/article/pii/S0304399115001060
  volume: '157'

- id: wangInDuDoNetDeepUnfolding2023
  abstract: >-
    During the computed tomography (CT) imaging process, metallic implants
    within patients often cause harmful artifacts, which adversely degrade the
    visual quality of reconstructed CT images and negatively affect the
    subsequent clinical diagnosis. For the metal artifact reduction (MAR) task,
    current deep learning based methods have achieved promising performance.
    However, most of them share two main common limitations: (1) the CT physical
    imaging geometry constraint is not comprehensively incorporated into deep
    network structures; (2) the entire framework has weak interpretability for
    the specific MAR task; hence, the role of each network module is difficult
    to be evaluated. To alleviate these issues, in the paper, we construct a
    novel deep unfolding dual domain network, termed InDuDoNet+, into which CT
    imaging process is finely embedded. Concretely, we derive a joint spatial
    and Radon domain reconstruction model and propose an optimization algorithm
    with only simple operators for solving it. By unfolding the iterative steps
    involved in the proposed algorithm into the corresponding network modules,
    we easily build the InDuDoNet+ with clear interpretability. Furthermore, we
    analyze the CT values among different tissues, and merge the prior
    observations into a prior network for our InDuDoNet+, which significantly
    improve its generalization performance. Comprehensive experiments on
    synthesized data and clinical data substantiate the superiority of the
    proposed methods as well as the superior generalization performance beyond
    the current state-of-the-art (SOTA) MAR methods. Code is available at
    https://github.com/hongwang01/InDuDoNet_plus.
  accessed:
    - year: 2024
      month: 6
      day: 18
  author:
    - family: Wang
      given: Hong
    - family: Li
      given: Yuexiang
    - family: Zhang
      given: Haimiao
    - family: Meng
      given: Deyu
    - family: Zheng
      given: Yefeng
  citation-key: wangInDuDoNetDeepUnfolding2023
  container-title: Medical Image Analysis
  container-title-short: Medical Image Analysis
  DOI: 10.1016/j.media.2022.102729
  ISSN: 1361-8415
  issued:
    - year: 2023
      month: 4
      day: 1
  page: '102729'
  source: ScienceDirect
  title: >-
    InDuDoNet+: A deep unfolding dual domain network for metal artifact
    reduction in CT images
  title-short: InDuDoNet+
  type: article-journal
  URL: https://www.sciencedirect.com/science/article/pii/S1361841522003577
  volume: '85'

- id: wangIterativeDeblurringCT1996
  abstract: >-
    Iterative deblurring methods using the expectation maximization (EM)
    formulation and the algebraic reconstruction technique (ART), respectively,
    are adapted for metal artifact reduction in medical computed tomography
    (CT). In experiments with synthetic noise-free and additive noisy projection
    data of dental phantoms, it is found that both simultaneous iterative
    algorithms produce superior image quality as compared to filtered
    backprojection after linearly fitting projection gaps. Furthermore, the
    EM-type algorithm converges faster than the ART-type algorithm in terms of
    either the I-divergence or Euclidean distance between ideal and reprojected
    data in the authors' simulation. Also, for a given iteration number, the
    EM-type deblurring method produces better image clarity but stronger noise
    than the ART-type reconstruction. The computational complexity of EM- and
    ART-based iterative deblurring is essentially the same, dominated by
    reprojection and backprojection. Relevant practical and theoretical issues
    are discussed.
  author:
    - family: Wang
      given: G.
    - family: Snyder
      given: D. L.
    - family: O'Sullivan
      given: J. A.
    - family: Vannier
      given: M. W.
  citation-key: wangIterativeDeblurringCT1996
  container-title: IEEE transactions on medical imaging
  container-title-short: IEEE Trans Med Imaging
  DOI: 10.1109/42.538943
  ISSN: 0278-0062
  issue: '5'
  issued:
    - year: 1996
  language: eng
  page: 657-664
  PMID: '18215947'
  source: PubMed
  title: Iterative deblurring for CT metal artifact reduction
  type: article-journal
  volume: '15'

- id: wirzDecelGridEffects2008
  abstract: >-
    Jet Propulsion Laboratory (JPL) is currently assessing the applicability of
    the 25-cm Xenon Ion Propulsion System (XIPS) as part of an effort to infuse
    low-cost technically mature commercial ion thruster systems into NASA deep
    space missions. Since these mission require extremely long thruster
    lifetimes to attain the required mission DeltaV, this paper is focused on
    understanding the dominate wear mechanisms that effect the life of the XIPS
    three-grid system. Analysis of the XIPS three-grid configuration with JPL's
    CEX3D grid erosion model shows that the third ldquodecelrdquo grid
    effectively protects the accel grid from pits and grooves erosion that is
    commonly seen with two-grid ion thruster grid systems. For a three-grid
    system, many of the charge-exchange ions created downstream of the grid
    plane will impact the decel grid at relatively low energies ( 25 V), instead
    of impacting the accel grid at high energies ( 200 V), thus reducing overall
    erosion. JPL's CEX3D accurately predicts the erosion patterns for the accel
    grid, although it appears to overpredict the pits and grooves erosion rates
    due, mainly, to uncertainties in incident energies and angles for sputtering
    ions and since it does not account for local redeposition of sputtered
    material. Since the model accurately simulates the erosion pattern but tends
    to overpredict the erosion rates for both the two- and three-grid sets, this
    comparative analysis clearly shows how the decel grid significantly
    suppresses the erosion of the downstream surface of the accel grid as
    observed in experimental tests. The results also show that the decel grid
    has a relatively small effect on barrel erosion (erosion of the aperture
    wall) and erosion of the upstream surface of the accel grid. Decreasing the
    accel grid voltage of the XIPS can reduce barrel (and total) erosion of the
    accel grid and should be considered for high-DeltaV missions.
  accessed:
    - year: 2024
      month: 11
      day: 26
  author:
    - family: Wirz
      given: Richard E.
    - family: Anderson
      given: John R.
    - family: Goebel
      given: Dan M.
    - family: Katz
      given: Ira
  citation-key: wirzDecelGridEffects2008
  container-title: IEEE Transactions on Plasma Science
  DOI: 10.1109/TPS.2008.2001041
  ISSN: 1939-9375
  issue: '5'
  issued:
    - year: 2008
      month: 10
  page: 2122-2129
  source: IEEE Xplore
  title: Decel Grid Effects on Ion Thruster Grid Erosion
  type: article-journal
  URL: https://ieeexplore.ieee.org/document/4675231/?arnumber=4675231
  volume: '36'

- id: yalinErosionMeasurmentCavity2005
  author:
    - family: Yalin
      given: Azer P.
    - family: Surla
      given: Vijaya
    - family: Williams
      given: John D.
  citation-key: yalinErosionMeasurmentCavity2005
  container-title: Proceedings IEPC 2005
  event-title: 29th International Electric Propulsion Conference 2005
  issued:
    - year: 2005
  language: en-EN
  publisher: Colorado State University
  title: Erosion Measurment by Cavity Ring-Down Spectroscopy for the VHITAL Program
  type: paper-conference

- id: yamamotoEstimationErosionRate2005
  author:
    - family: Yamamoto
      given: Naoji
    - family: Yokota
      given: Shigeru
    - family: Matsui
      given: Makoto
    - family: Komurasaki
      given: Kimiya
    - family: Arakawa
      given: Yoshihiro
  citation-key: yamamotoEstimationErosionRate2005
  container-title: Proceedings IEPC 2005
  event-title: 29th International Electric Propulsion Conference 2005
  issued:
    - year: 2005
  language: en-EN
  publisher: The University of Tokyo, Tokyo; Kyushu University, Kasuga
  title: Estimation of Erosion Rate by Absorption Spectroscopy in a Hall thruster
  type: paper-conference

- id: zhangConvolutionalNeuralNetwork2018
  abstract: >-
    In the presence of metal implants, metal artifacts are introduced to x-ray
    computed tomography CT images. Although a large number of metal artifact
    reduction (MAR) methods have been proposed in the past decades, MAR is still
    one of the major problems in clinical x-ray CT. In this paper, we develop a
    convolutional neural network (CNN)-based open MAR framework, which fuses the
    information from the original and corrected images to suppress artifacts.
    The proposed approach consists of two phases. In the CNN training phase, we
    build a database consisting of metal-free, metal-inserted and pre-corrected
    CT images, and image patches are extracted and used for CNN training. In the
    MAR phase, the uncorrected and pre-corrected images are used as the input of
    the trained CNN to generate a CNN image with reduced artifacts. To further
    reduce the remaining artifacts, water equivalent tissues in a CNN image are
    set to a uniform value to yield a CNN prior, whose forward projections are
    used to replace the metal-affected projections, followed by the FBP
    reconstruction. The effectiveness of the proposed method is validated on
    both simulated and real data. Experimental results demonstrate the superior
    MAR capability of the proposed method to its competitors in terms of
    artifact suppression and preservation of anatomical structures in the
    vicinity of metal implants.
  author:
    - family: Zhang
      given: Yanbo
    - family: Yu
      given: Hengyong
  citation-key: zhangConvolutionalNeuralNetwork2018
  container-title: IEEE transactions on medical imaging
  container-title-short: IEEE Trans Med Imaging
  DOI: 10.1109/TMI.2018.2823083
  ISSN: 1558-254X
  issue: '6'
  issued:
    - year: 2018
      month: 6
  language: eng
  page: 1370-1381
  PMCID: PMC5998663
  PMID: '29870366'
  source: PubMed
  title: >-
    Convolutional Neural Network Based Metal Artifact Reduction in X-Ray
    Computed Tomography
  type: article-journal
  volume: '37'
...

